Equation-of-motion Coupled-cluster singles, doubles and(full) triples for doubly ionized and two-electron-attached states: A Computational implementation

We present our computational implementation of the equation-of-motion (EOM) coupled-cluster (CC) singles, doubles, and triples (SDT) method for computing doubly ionized (DIP) and two-electron attached (DEA) states within Q-CHEM. These variants have been implemented within both the (conventional) double precision (DP) and the single precision (SP) algorithms and will be available in the upcoming major release of {\sl Q-CHEM}. We present here the programmable expressions and some pilot application of $CH_2$ for DIP and DEA EOM-CCSDT.

==> README.txt <==
This is the README file for the LaTeX Communication Template for Royal Society of Chemistry Journals.

The zip file contains:

 - rsc-commtemplate.tex (the template with example text)

 - rsc-commtemplate.pdf (an example of the template output PDF)

 - rsc.bib (example bibliography)

 - example1.pdf and example2.pdf (example figures)

 - head_foot (folder containing header images)

 - rsc.bst (the RSC bibliography style file).


The following files need to be in the same folder as the rsc-commtemplate.tex for the example template to compile correctly:

 - head_foot

 - example1.pdf

 - example2.pdf

 - rsc.bib

 - rsc.bst.


If you receive an error message from LaTeX that you are missing a necessary package, you need to add the package to your LaTeX installation. Instructions for installing extra packages can be found here: https://en.wikibooks.org/wiki/LaTeX/Installing_Extra_Packages (Please note that this is an external website that is not maintained by the Royal Society of Chemistry).


